Winning at Any Cost -- Infringing the Cartel Prohibition With Reinforcement Learning

Pricing decisions are increasingly made by AI. Thanks to their ability to train with live market data while making decisions on the fly, deep reinforcement learning algorithms are especially effective in taking such pricing decisions. In e-commerce scenarios, multiple reinforcement learning agents can set prices based on their competitor's prices. Therefore, research states that agents might end up in a state of collusion in the long run. To further analyze this issue, we build a scenario that is based on a modified version of a prisoner's dilemma where three agents play the game of rock paper scissors. Our results indicate that the action selection can be dissected into specific stages, establishing the possibility to develop collusion prevention systems that are able to recognize situations which might lead to a collusion between competitors. We furthermore provide evidence for a situation where agents are capable of performing a tacit cooperation strategy without being explicitly trained to do so.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> stageData/stage1.csv <==
,0,1,2
0,Scissors,Rock,Scissors
1,Rock,Paper,Rock
2,Scissors,Rock,Scissors
3,Paper,Rock,Scissors
4,Paper,Scissors,Paper
5,Paper,Scissors,Paper
6,Paper,Rock,Scissors
7,Paper,Rock,Paper
8,Rock,Paper,Scissors
9,Paper,Scissors,Scissors
10,Paper,Scissors,Paper
11,Paper,Paper,Rock
12,Paper,Rock,Rock
13,Scissors,Paper,Rock
14,Paper,Paper,Paper
15,Scissors,Scissors,Rock
16,Paper,Scissors,Paper
17,Paper,Scissors,Scissors
18,Rock,Paper,Scissors
19,Rock,Rock,Rock
20,Paper,Rock,Rock
21,Scissors,Scissors,Paper
22,Rock,Rock,Paper
23,Scissors,Scissors,Scissors
24,Rock,Paper,Paper
25,Paper,Scissors,Scissors
26,Rock,Paper,Paper
27,Scissors,Paper,Paper
28,Rock,Rock,Scissors
29,Rock,Scissors,Scissors
30,Paper,Scissors,Paper
31,Rock,Scissors,Rock
32,Rock,Rock,Paper
33,Scissors,Scissors,Rock
34,Scissors,Scissors,Scissors
35,Rock,Paper,Scissors
36,Scissors,Scissors,Scissors
37,Scissors,Rock,Scissors
38,Scissors,Paper,Scissors
39,Paper,Paper,Scissors
40,Rock,Scissors,Rock
41,Paper,Scissors,Scissors
42,Scissors,Paper,Paper
43,Rock,Scissors,Rock
44,Paper,Scissors,Rock
45,Rock,Scissors,Paper
46,Rock,Paper,Rock
47,Scissors,Rock,Rock
48,Paper,Scissors,Rock
49,Paper,Paper,Paper
50,Paper,Paper,Scissors
51,Paper,Rock,Paper
52,Scissors,Rock,Rock
53,Paper,Paper,Paper
54,Scissors,Scissors,Rock
55,Rock,Rock,Rock
56,Paper,Scissors,Paper
57,Paper,Paper,Rock
58,Rock,Rock,Paper
59,Rock,Rock,Scissors
60,Scissors,Scissors,Scissors
61,Scissors,Scissors,Scissors
62,Scissors,Scissors,Scissors
63,Rock,Rock,Paper
64,Scissors,Rock,Paper
65,Paper,Scissors,Paper
66,Scissors,Scissors,Rock
67,Rock,Rock,Rock
68,Paper,Rock,Scissors
69,Scissors,Scissors,Paper
70,Paper,Scissors,Paper
71,Paper,Scissors,Rock
72,Scissors,Paper,Paper
73,Paper,Scissors,Rock
74,Paper,Scissors,Rock
75,Paper,Rock,Rock
76,Paper,Rock,Paper
77,Scissors,Rock,Paper
78,Scissors,Rock,Paper
79,Rock,Rock,Paper
80,Rock,Scissors,Scissors
81,Scissors,Scissors,Rock
82,Rock,Scissors,Rock
83,Scissors,Paper,Paper
84,Scissors,Paper,Rock
85,Scissors,Rock,Paper
86,Paper,Scissors,Scissors
87,Scissors,Rock,Rock
88,Scissors,Scissors,Scissors
89,Scissors,Rock,Scissors
90,Paper,Paper,Paper
91,Scissors,Paper,Rock
92,Paper,Rock,Scissors
93,Scissors,Rock,Rock
94,Paper,Paper,Paper
95,Paper,Scissors,Paper
96,Rock,Rock,Scissors
97,Scissors,Rock,Paper
98,Rock,Paper,Scissors
99,Paper,Scissors,Rock
100,Paper,Rock,Rock
101,Paper,Paper,Paper
102,Rock,Paper,Rock
103,Paper,Paper,Rock
104,Scissors,Scissors,Paper
105,Rock,Scissors,Rock
106,Rock,Paper,Scissors
107,Paper,Rock,Paper
108,Rock,Rock,Paper
109,Rock,Scissors,Scissors
110,Rock,Paper,Rock
111,Rock,Scissors,Scissors
112,Paper,Scissors,Scissors
113,Paper,Scissors,Rock
114,Scissors,Paper,Scissors
115,Scissors,Paper,Paper
116,Paper,Paper,Scissors
117,Rock,Scissors,Paper
118,Rock,Scissors,Scissors
119,Scissors,Rock,Rock
120,Rock,Scissors,Rock
121,Scissors,Rock,Rock
122,Paper,Scissors,Paper
123,Scissors,Scissors,Rock
124,Paper,Paper,Scissors
125,Scissors,Paper,Rock
126,Scissors,Scissors,Scissors
127,Scissors,Paper,Paper
128,Paper,Rock,Scissors
129,Paper,Rock,Scissors
130,Rock,Paper,Rock
131,Rock,Rock,Scissors
132,Paper,Rock,Paper
133,Paper,Scissors,Rock
134,Rock,Scissors,Paper
135,Scissors,Scissors,Rock
136,Scissors,Scissors,Rock
137,Paper,Scissors,Paper
138,Paper,Rock,Scissors
139,Paper,Paper,Paper
140,Rock,Scissors,Rock
141,Paper,Scissors,Rock
142,Scissors,Rock,Scissors
143,Paper,Rock,Scissors
144,Scissors,Rock,Scissors
145,Rock,Scissors,Paper
146,Paper,Rock,Scissors
147,Paper,Paper,Paper
148,Scissors,Paper,Paper
149,Rock,Scissors,Rock
150,Paper,Rock,Rock
151,Paper,Scissors,Paper
152,Paper,Scissors,Rock
153,Paper,Scissors,Rock
154,Paper,Rock,Scissors
155,Paper,Rock,Scissors
156,Paper,Scissors,Scissors
157,Scissors,Scissors,Scissors
158,Paper,Rock,Paper
159,Rock,Rock,Paper
160,Rock,Rock,Scissors
161,Paper,Scissors,Paper
162,Scissors,Paper,Rock
163,Paper,Scissors,Rock
164,Rock,Scissors,Rock
165,Scissors,Paper,Paper
166,Rock,Rock,Rock
167,Paper,Scissors,Scissors
168,Scissors,Paper,Paper
169,Scissors,Scissors,Rock
170,Paper,Rock,Scissors
171,Rock,Paper,Paper
172,Rock,Paper,Scissors
173,Rock,Rock,Paper
174,Rock,Paper,Paper
175,Scissors,Scissors,Scissors
176,Scissors,Scissors,Scissors
177,Scissors,Scissors,Paper
178,Rock,Paper,Scissors
179,Scissors,Rock,Paper
180,Rock,Paper,Paper
181,Paper,Paper,Rock
182,Rock,Scissors,Scissors
183,Rock,Scissors,Paper
184,Rock,Scissors,Paper
185,Paper,Scissors,Scissors
186,Paper,Scissors,Rock
187,Paper,Paper,Paper
188,Paper,Scissors,Paper
189,Rock,Paper,Rock
190,Scissors,Scissors,Scissors
191,Scissors,Scissors,Paper
192,Rock,Rock,Scissors
193,Rock,Scissors,Rock
194,Scissors,Rock,Rock
195,Paper,Rock,Paper
196,Paper,Paper,Scissors
197,Rock,Scissors,Rock
198,Scissors,Rock,Paper
199,Scissors,Scissors,Scissors
200,Scissors,Scissors,Paper
201,Paper,Rock,Scissors
202,Paper,Scissors,Paper
203,Scissors,Scissors,Scissors
204,Paper,Paper,Scissors
205,Scissors,Scissors,Scissors
206,Paper,Rock,Rock
207,Paper,Scissors,Paper
208,Rock,Scissors,Paper
209,Scissors,Scissors,Scissors
210,Rock,Paper,Rock
211,Paper,Scissors,Rock
212,Paper,Scissors,Scissors
213,Paper,Rock,Paper
214,Rock,Paper,Scissors
215,Paper,Rock,Paper
216,Paper,Paper,Rock
217,Paper,Paper,Paper
218,Paper,Scissors,Paper
219,Paper,Scissors,Rock
220,Scissors,Paper,Paper
221,Rock,Rock,Paper
222,Paper,Rock,Scissors
223,Rock,Scissors,Paper
224,Paper,Rock,Paper
225,Rock,Scissors,Paper
226,Paper,Scissors,Paper
227,Paper,Rock,Rock
228,Paper,Rock,Scissors
229,Rock,Paper,Scissors
230,Paper,Scissors,Paper
231,Paper,Paper,Scissors
232,Paper,Rock,Rock
233,Paper,Scissors,Paper
234,Scissors,Scissors,Paper
235,Paper,Rock,Scissors
236,Paper,Scissors,Rock
237,Paper,Scissors,Paper
238,Paper,Rock,Paper
239,Rock,Paper,Paper
240,Rock,Scissors,Scissors
241,Rock,Paper,Paper
242,Scissors,Paper,Rock
243,Paper,Scissors,Scissors
244,Paper,Scissors,Scissors
245,Scissors,Scissors,Rock
246,Scissors,Scissors,Paper
247,Paper,Scissors,Rock
248,Paper,Scissors,Paper
249,Rock,Scissors,Paper
250,Paper,Rock,Scissors
251,Paper,Rock,Paper
252,Scissors,Scissors,Rock
253,Rock,Scissors,Scissors
254,Paper,Paper,Paper
255,Paper,Rock,Paper
256,Paper,Rock,Paper
257,Rock,Rock,Scissors
258,Scissors,Paper,Scissors
259,Paper,Rock,Paper
260,Scissors,Rock,Paper
261,Rock,Scissors,Rock
262,Paper,Scissors,Rock
263,Scissors,Rock,Scissors
264,Scissors,Scissors,Paper
265,Scissors,Paper,Scissors
266,Paper,Scissors,Rock
267,Paper,Rock,Rock
268,Rock,Rock,Paper
269,Rock,Scissors,Scissors
270,Paper,Paper,Paper
271,Paper,Paper,Rock
272,Paper,Scissors,Paper
273,Scissors,Rock,Paper
274,Paper,Scissors,Paper
275,Rock,Rock,Rock
276,Paper,Paper,Rock
277,Scissors,Scissors,Paper
278,Rock,Paper,Paper
279,Paper,Paper,Paper
280,Rock,Paper,Scissors
281,Rock,Scissors,Rock
282,Paper,Paper,Paper
283,Paper,Scissors,Paper
284,Paper,Paper,Paper
285,Paper,Rock,Paper
286,Paper,Scissors,Rock
287,Scissors,Paper,Paper
288,Paper,Rock,Paper
289,Scissors,Paper,Paper
290,Rock,Paper,Scissors
291,Paper,Rock,Paper
292,Paper,Scissors,Paper
293,Rock,Rock,Paper
294,Scissors,Rock,Scissors
295,Paper,Scissors,Paper
296,Rock,Scissors,Paper
297,Paper,Paper,Rock
298,Paper,Paper,Paper
299,Paper,Scissors,Paper


==> stageData/stage2.csv <==
,0,1,2
0,Paper,Scissors,Paper
1,Paper,Scissors,Paper
2,Paper,Scissors,Paper
3,Paper,Scissors,Paper
4,Scissors,Scissors,Paper
5,Paper,Scissors,Paper
6,Paper,Scissors,Paper
7,Paper,Scissors,Paper
8,Paper,Scissors,Paper
9,Paper,Scissors,Paper
10,Paper,Scissors,Paper
11,Paper,Scissors,Paper
12,Paper,Scissors,Paper
13,Paper,Scissors,Paper
14,Paper,Scissors,Rock
15,Paper,Scissors,Paper
16,Paper,Scissors,Paper
17,Paper,Scissors,Paper
18,Paper,Scissors,Paper
19,Paper,Scissors,Paper
20,Paper,Scissors,Paper
21,Paper,Scissors,Paper
22,Paper,Scissors,Paper
23,Paper,Scissors,Paper
24,Paper,Scissors,Paper
25,Paper,Scissors,Paper
26,Paper,Scissors,Paper
27,Paper,Scissors,Paper
28,Scissors,Scissors,Paper
29,Paper,Scissors,Paper
30,Paper,Scissors,Paper
31,Paper,Scissors,Paper
32,Paper,Scissors,Paper
33,Paper,Scissors,Paper
34,Paper,Rock,Paper
35,Paper,Scissors,Paper
36,Paper,Scissors,Paper
37,Paper,Scissors,Paper
38,Paper,Scissors,Paper
39,Paper,Scissors,Paper
40,Paper,Scissors,Paper
41,Paper,Scissors,Paper
42,Paper,Scissors,Paper
43,Paper,Scissors,Paper
44,Paper,Scissors,Paper
45,Paper,Scissors,Paper
46,Paper,Scissors,Paper
47,Paper,Scissors,Paper
48,Paper,Scissors,Paper
49,Paper,Scissors,Paper
50,Paper,Scissors,Paper
51,Paper,Scissors,Paper
52,Paper,Scissors,Paper
53,Paper,Scissors,Paper
54,Paper,Scissors,Paper
55,Paper,Scissors,Paper
56,Paper,Scissors,Paper
57,Paper,Scissors,Paper
58,Paper,Scissors,Paper
59,Paper,Scissors,Paper
60,Paper,Scissors,Paper
61,Paper,Scissors,Paper
62,Paper,Scissors,Paper
63,Paper,Scissors,Paper
64,Paper,Scissors,Paper
65,Paper,Scissors,Paper
66,Paper,Scissors,Paper
67,Paper,Scissors,Paper
68,Paper,Scissors,Paper
69,Paper,Scissors,Paper
70,Paper,Scissors,Paper
71,Paper,Scissors,Paper
72,Rock,Scissors,Paper
73,Paper,Scissors,Paper
74,Paper,Scissors,Paper
75,Paper,Scissors,Scissors
76,Paper,Scissors,Paper
77,Paper,Scissors,Paper
78,Paper,Scissors,Paper
79,Paper,Scissors,Paper
80,Paper,Scissors,Paper
81,Paper,Scissors,Paper
82,Paper,Scissors,Paper
83,Paper,Scissors,Paper
84,Paper,Scissors,Paper
85,Paper,Scissors,Paper
86,Paper,Scissors,Paper
87,Paper,Scissors,Paper
88,Paper,Scissors,Paper
89,Paper,Scissors,Paper
90,Paper,Scissors,Paper
91,Paper,Scissors,Paper
92,Paper,Paper,Paper
93,Paper,Scissors,Paper
94,Paper,Scissors,Paper
95,Paper,Scissors,Paper
96,Paper,Scissors,Paper
97,Paper,Scissors,Paper
98,Paper,Scissors,Paper
99,Paper,Scissors,Paper
100,Paper,Scissors,Paper
101,Paper,Scissors,Paper
102,Rock,Scissors,Rock
103,Paper,Scissors,Paper
104,Paper,Scissors,Paper
105,Paper,Rock,Paper
106,Scissors,Scissors,Paper
107,Paper,Scissors,Paper
108,Paper,Scissors,Paper
109,Paper,Scissors,Paper
110,Paper,Scissors,Paper
111,Paper,Scissors,Paper
112,Paper,Scissors,Paper
113,Paper,Scissors,Paper
114,Paper,Scissors,Paper
115,Paper,Scissors,Paper
116,Paper,Scissors,Paper
117,Paper,Scissors,Paper
118,Paper,Scissors,Paper
119,Paper,Scissors,Paper
120,Paper,Scissors,Paper
121,Paper,Scissors,Paper
122,Paper,Scissors,Paper
123,Paper,Scissors,Paper
124,Paper,Scissors,Paper
125,Paper,Scissors,Paper
126,Paper,Scissors,Paper
127,Paper,Scissors,Paper
128,Paper,Scissors,Paper
129,Paper,Scissors,Paper
130,Paper,Scissors,Paper
131,Paper,Scissors,Paper
132,Paper,Scissors,Paper
133,Paper,Scissors,Paper
134,Paper,Scissors,Paper
135,Paper,Scissors,Paper
136,Paper,Scissors,Paper
137,Paper,Scissors,Paper
138,Paper,Scissors,Rock
139,Paper,Scissors,Paper
140,Paper,Scissors,Paper
141,Paper,Scissors,Paper
142,Paper,Scissors,Paper
143,Paper,Scissors,Paper
144,Paper,Scissors,Paper
145,Paper,Scissors,Paper
146,Paper,Scissors,Paper
147,Paper,Scissors,Paper
148,Paper,Scissors,Paper
149,Paper,Scissors,Paper
150,Paper,Scissors,Paper
151,Paper,Scissors,Paper
152,Paper,Scissors,Paper
153,Paper,Scissors,Paper
154,Paper,Scissors,Paper
155,Paper,Scissors,Paper
156,Paper,Scissors,Paper
157,Paper,Scissors,Paper
158,Paper,Scissors,Paper
159,Paper,Scissors,Paper
160,Paper,Scissors,Paper
161,Paper,Scissors,Paper
162,Paper,Scissors,Paper
163,Paper,Scissors,Paper
164,Paper,Scissors,Paper
165,Paper,Scissors,Scissors
166,Paper,Scissors,Paper
167,Paper,Scissors,Paper
168,Paper,Scissors,Paper
169,Paper,Scissors,Paper
170,Paper,Scissors,Paper
171,Paper,Scissors,Paper
172,Paper,Scissors,Paper
173,Paper,Scissors,Paper
174,Paper,Scissors,Paper
175,Paper,Scissors,Paper
176,Paper,Scissors,Paper
177,Paper,Scissors,Paper
178,Paper,Scissors,Paper
179,Paper,Scissors,Paper
180,Paper,Scissors,Scissors
181,Paper,Scissors,Paper
182,Paper,Scissors,Paper
183,Paper,Scissors,Paper
184,Paper,Scissors,Paper
185,Paper,Scissors,Paper
186,Paper,Scissors,Paper
187,Paper,Scissors,Paper
188,Paper,Scissors,Paper
189,Paper,Scissors,Paper
190,Paper,Scissors,Paper
191,Paper,Scissors,Paper
192,Paper,Scissors,Paper
193,Paper,Scissors,Paper
194,Paper,Scissors,Paper
195,Paper,Scissors,Paper
196,Paper,Scissors,Paper
197,Paper,Scissors,Paper
198,Paper,Scissors,Paper
199,Paper,Scissors,Paper
200,Paper,Scissors,Paper
201,Paper,Scissors,Paper
202,Paper,Rock,Paper
203,Paper,Scissors,Paper
204,Paper,Scissors,Paper
205,Paper,Scissors,Paper
206,Paper,Scissors,Paper
207,Paper,Scissors,Paper
208,Paper,Scissors,Paper
209,Paper,Scissors,Paper
210,Paper,Scissors,Paper
211,Paper,Scissors,Paper
212,Paper,Scissors,Paper
213,Paper,Scissors,Rock
214,Paper,Scissors,Paper
215,Paper,Scissors,Paper
216,Paper,Scissors,Paper
217,Paper,Scissors,Paper
218,Paper,Scissors,Paper
219,Paper,Scissors,Paper
220,Paper,Scissors,Paper
221,Paper,Scissors,Paper
222,Paper,Scissors,Paper
223,Paper,Scissors,Paper
224,Paper,Scissors,Paper
225,Paper,Scissors,Paper
226,Paper,Scissors,Paper
227,Paper,Scissors,Paper
228,Paper,Scissors,Paper
229,Paper,Scissors,Paper
230,Paper,Scissors,Paper
231,Paper,Scissors,Paper
232,Paper,Scissors,Paper
233,Paper,Scissors,Paper
234,Paper,Scissors,Paper
235,Paper,Scissors,Paper
236,Paper,Scissors,Paper
237,Paper,Scissors,Paper
238,Paper,Scissors,Paper
239,Paper,Scissors,Paper
240,Paper,Scissors,Paper
241,Paper,Scissors,Paper
242,Paper,Scissors,Paper
243,Paper,Scissors,Paper
244,Paper,Scissors,Paper
245,Paper,Scissors,Paper
246,Paper,Scissors,Paper
247,Paper,Scissors,Paper
248,Paper,Scissors,Paper
249,Paper,Scissors,Paper
250,Paper,Scissors,Paper
251,Paper,Scissors,Paper
252,Paper,Scissors,Paper
253,Paper,Scissors,Paper
254,Paper,Scissors,Paper
255,Paper,Scissors,Paper
256,Paper,Scissors,Paper
257,Paper,Scissors,Paper
258,Paper,Scissors,Paper
259,Paper,Scissors,Paper
260,Paper,Scissors,Paper
261,Paper,Scissors,Paper
262,Paper,Scissors,Paper
263,Rock,Scissors,Paper
264,Paper,Scissors,Paper
265,Paper,Scissors,Paper
266,Paper,Scissors,Paper
267,Paper,Scissors,Paper
268,Scissors,Scissors,Paper
269,Paper,Scissors,Paper
270,Paper,Scissors,Paper
271,Paper,Scissors,Paper
272,Paper,Scissors,Paper
273,Paper,Scissors,Rock
274,Paper,Scissors,Paper
275,Paper,Scissors,Paper
276,Paper,Scissors,Paper
277,Paper,Scissors,Paper
278,Paper,Scissors,Paper
279,Paper,Scissors,Scissors
280,Paper,Scissors,Paper
281,Paper,Scissors,Paper
282,Paper,Scissors,Paper
283,Paper,Scissors,Paper
284,Paper,Scissors,Paper
285,Paper,Scissors,Paper
286,Paper,Scissors,Paper
287,Paper,Scissors,Paper
288,Paper,Scissors,Paper
289,Paper,Scissors,Paper
290,Paper,Scissors,Paper
291,Paper,Scissors,Paper
292,Paper,Scissors,Paper
293,Paper,Scissors,Paper
294,Paper,Scissors,Paper
295,Paper,Scissors,Paper
296,Paper,Scissors,Paper
297,Paper,Scissors,Paper
298,Paper,Scissors,Paper
299,Paper,Scissors,Paper


==> stageData/stage3a.csv <==
,0,1,2
0,Paper,Scissors,Rock
1,Rock,Scissors,Scissors
2,Paper,Scissors,Rock
3,Rock,Scissors,Scissors
4,Paper,Scissors,Rock
5,Rock,Scissors,Scissors
6,Paper,Scissors,Rock
7,Rock,Scissors,Scissors
8,Paper,Scissors,Rock
9,Rock,Scissors,Scissors
10,Scissors,Scissors,Rock
11,Rock,Scissors,Scissors
12,Paper,Scissors,Rock
13,Rock,Scissors,Scissors
14,Paper,Scissors,Rock
15,Rock,Scissors,Scissors
16,Paper,Scissors,Rock
17,Rock,Scissors,Scissors
18,Scissors,Scissors,Rock
19,Rock,Scissors,Paper
20,Scissors,Scissors,Rock
21,Rock,Scissors,Paper
22,Scissors,Scissors,Rock
23,Paper,Scissors,Paper
24,Scissors,Scissors,Rock
25,Paper,Scissors,Paper
26,Scissors,Scissors,Rock
27,Paper,Scissors,Paper
28,Scissors,Scissors,Scissors
29,Rock,Scissors,Rock
30,Scissors,Scissors,Scissors
31,Rock,Scissors,Rock
32,Paper,Scissors,Paper
33,Rock,Scissors,Rock
34,Paper,Scissors,Paper
35,Scissors,Scissors,Rock
36,Rock,Scissors,Paper
37,Scissors,Scissors,Rock
38,Rock,Scissors,Paper
39,Scissors,Scissors,Scissors
40,Rock,Scissors,Rock
41,Rock,Scissors,Scissors
42,Rock,Scissors,Rock
43,Paper,Scissors,Scissors
44,Scissors,Scissors,Rock
45,Rock,Scissors,Paper
46,Scissors,Scissors,Rock
47,Rock,Scissors,Paper
48,Scissors,Scissors,Scissors
49,Paper,Scissors,Paper
50,Rock,Scissors,Scissors
51,Scissors,Scissors,Rock
52,Rock,Scissors,Scissors
53,Scissors,Scissors,Rock
54,Rock,Scissors,Scissors
55,Scissors,Scissors,Rock
56,Rock,Scissors,Rock
57,Rock,Scissors,Scissors
58,Paper,Scissors,Paper
59,Rock,Scissors,Scissors
60,Scissors,Scissors,Paper
61,Rock,Scissors,Rock
62,Scissors,Scissors,Paper
63,Paper,Scissors,Rock
64,Paper,Scissors,Rock
65,Rock,Scissors,Scissors
66,Rock,Scissors,Rock
67,Scissors,Scissors,Scissors
68,Rock,Scissors,Rock
69,Scissors,Scissors,Scissors
70,Rock,Scissors,Rock
71,Scissors,Scissors,Scissors
72,Rock,Scissors,Rock
73,Scissors,Scissors,Scissors
74,Paper,Scissors,Rock
75,Rock,Scissors,Scissors
76,Paper,Scissors,Rock
77,Rock,Scissors,Scissors
78,Paper,Scissors,Rock
79,Rock,Scissors,Scissors
80,Paper,Scissors,Rock
81,Rock,Scissors,Scissors
82,Paper,Scissors,Paper
83,Scissors,Scissors,Scissors
84,Paper,Scissors,Paper
85,Scissors,Scissors,Scissors
86,Paper,Scissors,Paper
87,Scissors,Scissors,Scissors
88,Paper,Scissors,Paper
89,Scissors,Paper,Scissors
90,Paper,Scissors,Paper
91,Rock,Scissors,Scissors
92,Paper,Scissors,Paper
93,Rock,Scissors,Paper
94,Scissors,Scissors,Paper
95,Rock,Scissors,Scissors
96,Scissors,Scissors,Paper
97,Rock,Scissors,Scissors
98,Rock,Scissors,Paper
99,Rock,Scissors,Scissors
100,Rock,Scissors,Paper
101,Rock,Scissors,Scissors
102,Paper,Scissors,Rock
103,Rock,Scissors,Scissors
104,Paper,Scissors,Rock
105,Rock,Scissors,Scissors
106,Paper,Scissors,Rock
107,Paper,Scissors,Scissors
108,Scissors,Scissors,Rock
109,Rock,Scissors,Scissors
110,Paper,Scissors,Rock
111,Rock,Scissors,Scissors
112,Paper,Scissors,Rock
113,Rock,Scissors,Scissors
114,Paper,Scissors,Rock
115,Rock,Scissors,Scissors
116,Paper,Scissors,Rock
117,Rock,Scissors,Scissors
118,Paper,Scissors,Rock
119,Rock,Scissors,Paper
120,Paper,Scissors,Rock
121,Rock,Scissors,Paper
122,Paper,Paper,Scissors
123,Rock,Scissors,Rock
124,Paper,Scissors,Scissors
125,Rock,Scissors,Paper
126,Paper,Scissors,Scissors
127,Rock,Paper,Paper
128,Paper,Scissors,Rock
129,Rock,Scissors,Paper
130,Paper,Scissors,Rock
131,Rock,Scissors,Paper
132,Scissors,Scissors,Rock
133,Rock,Scissors,Paper
134,Scissors,Scissors,Rock
135,Paper,Scissors,Paper
136,Scissors,Scissors,Paper
137,Paper,Paper,Rock
138,Scissors,Scissors,Paper
139,Paper,Scissors,Rock
140,Scissors,Scissors,Paper
141,Rock,Scissors,Rock
142,Scissors,Scissors,Paper
143,Rock,Scissors,Paper
144,Scissors,Scissors,Rock
145,Paper,Scissors,Paper
146,Scissors,Scissors,Rock
147,Paper,Scissors,Paper
148,Scissors,Scissors,Rock
149,Paper,Scissors,Paper
150,Scissors,Scissors,Scissors
151,Scissors,Scissors,Rock
152,Scissors,Scissors,Scissors
153,Rock,Scissors,Rock
154,Scissors,Scissors,Scissors
155,Rock,Scissors,Rock
156,Scissors,Scissors,Scissors
157,Rock,Scissors,Rock
158,Scissors,Scissors,Scissors
159,Rock,Scissors,Paper
160,Scissors,Scissors,Scissors
161,Scissors,Scissors,Paper
162,Scissors,Scissors,Rock
163,Paper,Scissors,Paper
164,Rock,Scissors,Paper
165,Scissors,Scissors,Rock
166,Rock,Scissors,Rock
167,Scissors,Scissors,Rock
168,Paper,Scissors,Paper
169,Scissors,Scissors,Rock
170,Paper,Scissors,Paper
171,Scissors,Scissors,Rock
172,Paper,Scissors,Rock
173,Scissors,Scissors,Rock
174,Paper,Scissors,Rock
175,Scissors,Scissors,Scissors
176,Paper,Scissors,Rock
177,Scissors,Scissors,Scissors
178,Paper,Scissors,Rock
179,Scissors,Scissors,Scissors
180,Paper,Scissors,Rock
181,Scissors,Scissors,Rock
182,Paper,Scissors,Rock
183,Scissors,Scissors,Rock
184,Rock,Scissors,Rock
185,Scissors,Scissors,Scissors
186,Rock,Scissors,Rock
187,Scissors,Scissors,Scissors
188,Rock,Scissors,Rock
189,Scissors,Scissors,Scissors
190,Rock,Scissors,Rock
191,Scissors,Scissors,Scissors
192,Rock,Scissors,Rock
193,Scissors,Scissors,Scissors
194,Rock,Scissors,Rock
195,Scissors,Scissors,Rock
196,Rock,Scissors,Paper
197,Scissors,Scissors,Scissors
198,Rock,Scissors,Paper
199,Scissors,Scissors,Scissors
200,Rock,Scissors,Rock
201,Scissors,Scissors,Scissors
202,Rock,Scissors,Paper
203,Scissors,Scissors,Scissors
204,Rock,Scissors,Rock
205,Scissors,Scissors,Scissors
206,Rock,Scissors,Rock
207,Scissors,Scissors,Scissors
208,Scissors,Scissors,Rock
209,Rock,Scissors,Scissors
210,Paper,Scissors,Rock
211,Rock,Scissors,Scissors
212,Scissors,Scissors,Rock
213,Rock,Scissors,Scissors
214,Scissors,Scissors,Rock
215,Rock,Scissors,Scissors
216,Scissors,Scissors,Rock
217,Rock,Scissors,Paper
218,Scissors,Scissors,Rock
219,Rock,Scissors,Paper
220,Rock,Rock,Scissors
221,Rock,Scissors,Paper
222,Rock,Scissors,Scissors
223,Scissors,Scissors,Rock
224,Rock,Scissors,Paper
225,Scissors,Scissors,Rock
226,Rock,Scissors,Paper
227,Scissors,Scissors,Rock
228,Rock,Scissors,Paper
229,Scissors,Scissors,Scissors
230,Rock,Scissors,Paper
231,Scissors,Scissors,Scissors
232,Paper,Scissors,Paper
233,Rock,Scissors,Rock
234,Paper,Scissors,Scissors
235,Rock,Scissors,Paper
236,Scissors,Scissors,Scissors
237,Rock,Scissors,Paper
238,Scissors,Scissors,Scissors
239,Paper,Scissors,Rock
240,Rock,Scissors,Rock
241,Paper,Scissors,Paper
242,Rock,Scissors,Rock
243,Paper,Scissors,Paper
244,Rock,Scissors,Rock
245,Paper,Scissors,Paper
246,Scissors,Scissors,Rock
247,Paper,Scissors,Paper
248,Scissors,Scissors,Scissors
249,Rock,Scissors,Rock
250,Scissors,Scissors,Scissors
251,Rock,Scissors,Rock
252,Scissors,Scissors,Scissors
253,Scissors,Scissors,Paper
254,Scissors,Scissors,Scissors
255,Rock,Scissors,Paper
256,Rock,Scissors,Scissors
257,Rock,Scissors,Paper
258,Scissors,Scissors,Rock
259,Paper,Scissors,Paper
260,Scissors,Scissors,Rock
261,Paper,Scissors,Paper
262,Scissors,Scissors,Rock
263,Paper,Scissors,Paper
264,Scissors,Scissors,Rock
265,Rock,Scissors,Paper
266,Scissors,Scissors,Rock
267,Rock,Scissors,Paper
268,Scissors,Scissors,Rock
269,Rock,Scissors,Paper
270,Scissors,Scissors,Rock
271,Rock,Scissors,Paper
272,Scissors,Scissors,Rock
273,Rock,Scissors,Paper
274,Scissors,Scissors,Rock
275,Rock,Scissors,Paper
276,Scissors,Scissors,Rock
277,Rock,Scissors,Paper
278,Scissors,Scissors,Rock
279,Rock,Scissors,Paper
280,Paper,Scissors,Rock
281,Rock,Scissors,Paper
282,Paper,Scissors,Rock
283,Rock,Scissors,Paper
284,Paper,Scissors,Rock
285,Scissors,Scissors,Paper
286,Rock,Scissors,Rock
287,Paper,Scissors,Paper
288,Rock,Scissors,Rock
289,Paper,Scissors,Paper
290,Rock,Scissors,Rock
291,Paper,Paper,Paper
292,Rock,Scissors,Rock
293,Paper,Scissors,Paper
294,Scissors,Scissors,Rock
295,Rock,Scissors,Paper
296,Scissors,Scissors,Rock
297,Rock,Scissors,Rock
298,Paper,Scissors,Paper
299,Rock,Scissors,Rock


==> stageData/stage3b.csv <==
,0,1,2
0,Rock,Paper,Rock
1,Paper,Rock,Rock
2,Rock,Scissors,Scissors
3,Scissors,Rock,Paper
4,Rock,Scissors,Scissors
5,Scissors,Rock,Paper
6,Paper,Scissors,Rock
7,Scissors,Rock,Scissors
8,Paper,Scissors,Rock
9,Scissors,Rock,Scissors
10,Paper,Scissors,Paper
11,Scissors,Rock,Rock
12,Paper,Scissors,Paper
13,Scissors,Rock,Rock
14,Paper,Scissors,Scissors
15,Scissors,Rock,Rock
16,Paper,Scissors,Scissors
17,Scissors,Rock,Paper
18,Paper,Scissors,Scissors
19,Scissors,Rock,Scissors
20,Paper,Scissors,Paper
21,Scissors,Rock,Scissors
22,Paper,Scissors,Paper
23,Scissors,Paper,Scissors
24,Paper,Scissors,Rock
25,Rock,Rock,Paper
26,Paper,Scissors,Scissors
27,Scissors,Rock,Paper
28,Paper,Scissors,Scissors
29,Scissors,Rock,Paper
30,Paper,Paper,Scissors
31,Scissors,Rock,Paper
32,Paper,Paper,Paper
33,Scissors,Rock,Rock
34,Paper,Paper,Paper
35,Scissors,Rock,Rock
36,Paper,Paper,Paper
37,Scissors,Rock,Rock
38,Paper,Scissors,Scissors
39,Scissors,Rock,Rock
40,Paper,Scissors,Scissors
41,Scissors,Rock,Paper
42,Paper,Scissors,Rock
43,Scissors,Paper,Paper
44,Paper,Rock,Rock
45,Scissors,Scissors,Scissors
46,Paper,Rock,Rock
47,Scissors,Scissors,Scissors
48,Paper,Rock,Rock
49,Scissors,Scissors,Scissors
50,Paper,Paper,Paper
51,Scissors,Scissors,Rock
52,Rock,Paper,Paper
53,Scissors,Rock,Rock
54,Paper,Scissors,Paper
55,Scissors,Rock,Rock
56,Paper,Paper,Paper
57,Scissors,Rock,Rock
58,Paper,Paper,Paper
59,Scissors,Scissors,Rock
60,Paper,Paper,Rock
61,Scissors,Rock,Paper
62,Paper,Paper,Rock
63,Scissors,Scissors,Scissors
64,Paper,Scissors,Rock
65,Scissors,Scissors,Paper
66,Paper,Paper,Rock
67,Scissors,Scissors,Paper
68,Paper,Paper,Rock
69,Scissors,Rock,Paper
70,Paper,Paper,Rock
71,Scissors,Scissors,Paper
72,Paper,Paper,Rock
73,Scissors,Scissors,Paper
74,Paper,Paper,Scissors
75,Rock,Scissors,Paper
76,Paper,Paper,Rock
77,Rock,Scissors,Paper
78,Paper,Paper,Rock
79,Rock,Scissors,Rock
80,Paper,Paper,Scissors
81,Rock,Paper,Rock
82,Paper,Rock,Scissors
83,Scissors,Paper,Rock
84,Rock,Rock,Scissors
85,Scissors,Paper,Rock
86,Rock,Scissors,Scissors
87,Paper,Paper,Rock
88,Rock,Scissors,Rock
89,Paper,Paper,Scissors
90,Scissors,Scissors,Rock
91,Rock,Paper,Scissors
92,Scissors,Scissors,Rock
93,Rock,Paper,Scissors
94,Paper,Scissors,Rock
95,Scissors,Paper,Paper
96,Paper,Scissors,Rock
97,Scissors,Paper,Paper
98,Rock,Scissors,Rock
99,Scissors,Paper,Paper
100,Scissors,Rock,Rock
101,Scissors,Paper,Paper
102,Scissors,Rock,Rock
103,Rock,Paper,Paper
104,Scissors,Rock,Rock
105,Paper,Paper,Scissors
106,Scissors,Rock,Rock
107,Paper,Paper,Scissors
108,Rock,Rock,Rock
109,Scissors,Rock,Scissors
110,Rock,Rock,Rock
111,Scissors,Paper,Scissors
112,Paper,Rock,Rock
113,Scissors,Paper,Scissors
114,Paper,Rock,Rock
115,Rock,Paper,Scissors
116,Paper,Rock,Rock
117,Rock,Paper,Scissors
118,Scissors,Rock,Rock
119,Rock,Paper,Paper
120,Scissors,Rock,Rock
121,Paper,Paper,Paper
122,Rock,Rock,Rock
123,Paper,Paper,Paper
124,Rock,Rock,Rock
125,Scissors,Paper,Paper
126,Rock,Rock,Rock
127,Scissors,Paper,Paper
128,Rock,Rock,Rock
129,Rock,Paper,Paper
130,Scissors,Rock,Rock
131,Rock,Paper,Paper
132,Scissors,Rock,Rock
133,Scissors,Paper,Paper
134,Paper,Rock,Rock
135,Rock,Paper,Paper
136,Paper,Rock,Rock
137,Scissors,Paper,Paper
138,Rock,Rock,Rock
139,Scissors,Paper,Paper
140,Rock,Scissors,Rock
141,Scissors,Paper,Paper
142,Rock,Scissors,Rock
143,Scissors,Paper,Paper
144,Scissors,Rock,Rock
145,Scissors,Paper,Paper
146,Scissors,Rock,Rock
147,Rock,Paper,Paper
148,Scissors,Scissors,Rock
149,Rock,Paper,Paper
150,Scissors,Scissors,Rock
151,Rock,Paper,Paper
152,Paper,Scissors,Rock
153,Scissors,Paper,Paper
154,Paper,Scissors,Rock
155,Scissors,Paper,Paper
156,Rock,Scissors,Rock
157,Paper,Paper,Paper
158,Rock,Paper,Rock
159,Paper,Paper,Paper
160,Rock,Rock,Scissors
161,Paper,Paper,Rock
162,Rock,Rock,Scissors
163,Paper,Paper,Rock
164,Rock,Rock,Scissors
165,Paper,Paper,Paper
166,Rock,Paper,Scissors
167,Paper,Paper,Paper
168,Scissors,Paper,Rock
169,Paper,Paper,Paper
170,Scissors,Rock,Rock
171,Paper,Rock,Paper
172,Rock,Scissors,Scissors
173,Paper,Rock,Paper
174,Rock,Rock,Scissors
175,Paper,Rock,Paper
176,Rock,Paper,Scissors
177,Scissors,Scissors,Paper
178,Paper,Paper,Rock
179,Scissors,Scissors,Paper
180,Paper,Paper,Rock
181,Scissors,Scissors,Paper
182,Paper,Rock,Rock
183,Rock,Scissors,Scissors
184,Paper,Rock,Paper
185,Rock,Scissors,Rock
186,Paper,Rock,Paper
187,Rock,Scissors,Rock
188,Paper,Rock,Paper
189,Rock,Scissors,Rock
190,Paper,Rock,Paper
191,Rock,Scissors,Scissors
192,Paper,Paper,Rock
193,Scissors,Scissors,Rock
194,Paper,Paper,Rock
195,Scissors,Scissors,Paper
196,Paper,Paper,Scissors
197,Scissors,Rock,Paper
198,Paper,Paper,Rock
199,Scissors,Scissors,Paper
200,Paper,Paper,Rock
201,Scissors,Scissors,Scissors
202,Paper,Paper,Rock
203,Scissors,Scissors,Scissors
204,Paper,Paper,Scissors
205,Scissors,Scissors,Scissors
206,Paper,Paper,Rock
207,Scissors,Scissors,Scissors
208,Paper,Rock,Paper
209,Scissors,Scissors,Scissors
210,Scissors,Rock,Paper
211,Scissors,Scissors,Scissors
212,Paper,Rock,Paper
213,Scissors,Scissors,Scissors
214,Paper,Rock,Paper
215,Scissors,Scissors,Scissors
216,Paper,Paper,Paper
217,Scissors,Scissors,Scissors
218,Paper,Paper,Paper
219,Scissors,Scissors,Scissors
220,Paper,Paper,Rock
221,Scissors,Scissors,Scissors
222,Paper,Paper,Scissors
223,Rock,Scissors,Paper
224,Paper,Paper,Scissors
225,Rock,Scissors,Paper
226,Paper,Paper,Scissors
227,Rock,Scissors,Rock
228,Paper,Paper,Paper
229,Rock,Scissors,Scissors
230,Paper,Paper,Paper
231,Scissors,Scissors,Scissors
232,Paper,Paper,Paper
233,Scissors,Scissors,Scissors
234,Paper,Rock,Paper
235,Scissors,Scissors,Scissors
236,Paper,Rock,Scissors
237,Scissors,Paper,Rock
238,Rock,Scissors,Scissors
239,Scissors,Paper,Rock
240,Paper,Scissors,Scissors
241,Scissors,Paper,Rock
242,Paper,Scissors,Paper
243,Scissors,Paper,Scissors
244,Rock,Rock,Paper
245,Paper,Scissors,Scissors
246,Rock,Rock,Paper
247,Paper,Scissors,Scissors
248,Rock,Rock,Paper
249,Paper,Scissors,Scissors
250,Rock,Rock,Paper
251,Scissors,Scissors,Rock
252,Rock,Rock,Paper
253,Scissors,Scissors,Rock
254,Rock,Rock,Paper
255,Scissors,Scissors,Rock
256,Rock,Rock,Paper
257,Scissors,Scissors,Rock
258,Rock,Rock,Paper
259,Scissors,Paper,Rock
260,Rock,Paper,Paper
261,Scissors,Rock,Scissors
262,Paper,Paper,Paper
263,Scissors,Rock,Scissors
264,Paper,Paper,Paper
265,Scissors,Rock,Scissors
266,Paper,Paper,Paper
267,Scissors,Rock,Rock
268,Rock,Paper,Paper
269,Scissors,Rock,Scissors
270,Scissors,Paper,Paper
271,Scissors,Rock,Scissors
272,Scissors,Paper,Paper
273,Rock,Rock,Scissors
274,Scissors,Paper,Paper
275,Rock,Rock,Rock
276,Scissors,Paper,Paper
277,Paper,Scissors,Scissors
278,Rock,Scissors,Paper
279,Paper,Rock,Scissors
280,Rock,Scissors,Paper
281,Scissors,Paper,Rock
282,Rock,Scissors,Paper
283,Scissors,Paper,Rock
284,Paper,Scissors,Paper
285,Scissors,Paper,Rock
286,Paper,Rock,Scissors
287,Rock,Rock,Paper
288,Scissors,Rock,Scissors
289,Paper,Paper,Paper
290,Scissors,Rock,Scissors
291,Paper,Scissors,Paper
292,Scissors,Rock,Rock
293,Rock,Scissors,Paper
294,Scissors,Paper,Rock
295,Rock,Scissors,Paper
296,Paper,Paper,Rock
297,Scissors,Scissors,Paper
298,Paper,Paper,Rock
299,Scissors,Scissors,Scissors

